Linear pooling of sample covariance matrices

We consider the problem of estimating high-dimensional covariance matrices of $K$-populations or classes in the setting where the sample sizes are comparable to the data dimension. We propose estimating each class covariance matrix as a distinct linear combination of all class sample covariance matrices. This approach is shown to reduce the estimation error when the sample sizes are limited, and the true class covariance matrices share a somewhat similar structure. We develop an effective method for estimating the coefficients in the linear combination that minimize the mean squared error under the general assumption that the samples are drawn from (unspecified) elliptically symmetric distributions possessing finite fourth-order moments. To this end, we utilize the spatial sign covariance matrix, which we show (under rather general conditions) to be an asymptotically unbiased estimator of the normalized covariance matrix as the dimension grows to infinity. We also show how the proposed method can be used in choosing the regularization parameters for multiple target matrices in a single class covariance matrix estimation problem. We assess the proposed method via numerical simulation studies including an application in global minimum variance portfolio optimization using real stock data.

==> results/incK.dat <==
Karr NMSE1
2 0.32197537982684
3 0.302635910820394
4 0.295444209729604
5 0.280116446715574
6 0.264330455618963
7 0.249018985052132
8 0.249726738882079
9 0.239147962860691
10 0.227130341066235
11 0.217013309793977
12 0.218673744904544
13 0.210877430013001
14 0.201375928043842
15 0.193594210962489
16 0.193693266184667


==> results/minvarportfolioresultsHSI_y2010longonlywithconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  1.34972569e-01  1.32946000e-01  1.36188041e-01  1.34571660e-01  1.34188148e-01  1.35336537e-01  1.33250615e-01  1.35054591e-01
  1.00000000e+02  1.34785083e-01  1.32624956e-01  1.36346288e-01  1.33697202e-01  1.34376747e-01  1.33986274e-01  1.34204306e-01  1.33541602e-01
  1.20000000e+02  1.33984928e-01  1.33078995e-01  1.36969439e-01  1.33494327e-01  1.36022920e-01  1.33950934e-01  1.35223211e-01  1.33971822e-01
  1.40000000e+02  1.36440217e-01  1.35769824e-01  1.38576527e-01  1.36060667e-01  1.38601440e-01  1.35648026e-01  1.36590508e-01  1.35555009e-01
  1.60000000e+02  1.37776208e-01  1.37687893e-01  1.39894190e-01  1.37714947e-01  1.40790304e-01  1.36713848e-01  1.38662500e-01  1.37003809e-01
  1.80000000e+02  1.39741379e-01  1.40509364e-01  1.42651810e-01  1.39919206e-01  1.42697550e-01  1.39084333e-01  1.40795709e-01  1.39770727e-01
  2.00000000e+02  1.43284861e-01  1.44079766e-01  1.46284344e-01  1.43248095e-01  1.45757446e-01  1.42465714e-01  1.43796720e-01  1.42547788e-01
  2.20000000e+02  1.44238475e-01  1.44779398e-01  1.46714191e-01  1.43959623e-01  1.46979017e-01  1.43393554e-01  1.44288219e-01  1.43325806e-01
  2.40000000e+02  1.45286113e-01  1.45630229e-01  1.47273427e-01  1.44918361e-01  1.47834225e-01  1.44646969e-01  1.45103970e-01  1.44411473e-01
  2.60000000e+02  1.48018850e-01  1.48330894e-01  1.49721969e-01  1.47716797e-01  1.49799241e-01  1.47503778e-01  1.48482908e-01  1.47466953e-01
  2.80000000e+02  1.50760704e-01  1.50404697e-01  1.52147227e-01  1.50216078e-01  1.52346654e-01  1.50410926e-01  1.50855598e-01  1.50268320e-01
  3.00000000e+02  1.51011403e-01  1.50426055e-01  1.52500014e-01  1.50408810e-01  1.52301700e-01  1.50628187e-01  1.51733710e-01  1.50515810e-01


==> results/minvarportfolioresultsHSI_y2010noconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  1.28650814e-01  1.18903353e-01  1.30982394e-01  1.24418302e-01  1.16523940e-01  1.21152206e-01  1.14093100e-01  1.19773805e-01
  1.00000000e+02  1.28016707e-01  1.20099255e-01  1.28790502e-01  1.25607576e-01  1.17710287e-01  1.22543574e-01  1.13908923e-01  1.17759880e-01
  1.20000000e+02  1.27187482e-01  1.20450488e-01  1.27906784e-01  1.23280649e-01  1.18836784e-01  1.23744926e-01  1.15308237e-01  1.17806921e-01
  1.40000000e+02  1.27378602e-01  1.22731389e-01  1.29446167e-01  1.24248502e-01  1.21380864e-01  1.24850951e-01  1.16099941e-01  1.18109763e-01
  1.60000000e+02  1.27506658e-01  1.23366554e-01  1.29979396e-01  1.25044605e-01  1.22222035e-01  1.24934804e-01  1.18405404e-01  1.19825399e-01
  1.80000000e+02  1.28816785e-01  1.24501707e-01  1.30232415e-01  1.26197798e-01  1.22802962e-01  1.26883942e-01  1.19806385e-01  1.21770910e-01
  2.00000000e+02  1.29088685e-01  1.26691523e-01  1.30821800e-01  1.27243539e-01  1.25161259e-01  1.27257642e-01  1.20826984e-01  1.22549058e-01
  2.20000000e+02  1.28503938e-01  1.26238605e-01  1.30363423e-01  1.26914072e-01  1.25825474e-01  1.27027295e-01  1.21414077e-01  1.22734524e-01
  2.40000000e+02  1.29864330e-01  1.26805853e-01  1.30786361e-01  1.27526884e-01  1.25542092e-01  1.29508212e-01  1.21504305e-01  1.24162459e-01
  2.60000000e+02  1.31808089e-01  1.28670849e-01  1.32644828e-01  1.29217661e-01  1.26799607e-01  1.31413702e-01  1.23670151e-01  1.27155199e-01
  2.80000000e+02  1.34222358e-01  1.31019198e-01  1.35317757e-01  1.31387991e-01  1.28945901e-01  1.34127843e-01  1.26664525e-01  1.29775820e-01
  3.00000000e+02  1.34209020e-01  1.31425656e-01  1.36282074e-01  1.31301221e-01  1.29445808e-01  1.33943787e-01  1.26624752e-01  1.29880907e-01


==> results/minvarportfolioresultsHSI_y2016longonlywithconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  9.66333790e-02  9.59042018e-02  9.55221682e-02  9.61250931e-02  9.75886523e-02  9.67057863e-02  9.63606582e-02  9.57894557e-02
  1.00000000e+02  9.59792595e-02  9.48503756e-02  9.41054462e-02  9.57599648e-02  9.51337175e-02  9.49620139e-02  9.53768895e-02  9.48528930e-02
  1.20000000e+02  9.01196306e-02  8.88709717e-02  8.81166536e-02  9.00600651e-02  8.82923459e-02  8.81614933e-02  8.86687066e-02  8.82138701e-02
  1.40000000e+02  8.87938005e-02  8.78164392e-02  8.71259322e-02  8.86988048e-02  8.66978424e-02  8.64689617e-02  8.61160170e-02  8.61649274e-02
  1.60000000e+02  8.79206222e-02  8.68760837e-02  8.58003369e-02  8.81600152e-02  8.61662482e-02  8.60952886e-02  8.52954137e-02  8.50885228e-02
  1.80000000e+02  8.44974177e-02  8.37691944e-02  8.31372019e-02  8.45670618e-02  8.26941829e-02  8.27530857e-02  8.18482754e-02  8.18218391e-02
  2.00000000e+02  8.23137303e-02  8.14978315e-02  8.10863274e-02  8.23121566e-02  8.08644988e-02  8.09732380e-02  8.00452120e-02  8.01150868e-02
  2.20000000e+02  7.67788068e-02  7.57781361e-02  7.52873710e-02  7.67796646e-02  7.48497013e-02  7.51363479e-02  7.43120768e-02  7.41757256e-02
  2.40000000e+02  7.62340106e-02  7.51837908e-02  7.47893324e-02  7.60117201e-02  7.34330239e-02  7.36204355e-02  7.22326778e-02  7.19659788e-02
  2.60000000e+02  7.53493315e-02  7.42194837e-02  7.34116319e-02  7.51607251e-02  7.26817336e-02  7.27650095e-02  7.13835076e-02  7.05965718e-02
  2.80000000e+02  7.42529581e-02  7.30654263e-02  7.23496754e-02  7.40292066e-02  7.19711058e-02  7.22926171e-02  7.07304259e-02  7.08149832e-02
  3.00000000e+02  7.26807171e-02  7.16585370e-02  7.13750446e-02  7.24449046e-02  7.05895346e-02  7.05875280e-02  6.96669239e-02  6.90457382e-02


==> results/minvarportfolioresultsHSI_y2016noconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  9.67478832e-02  9.47631116e-02  9.69862816e-02  9.57763512e-02  9.68960460e-02  9.54544234e-02  9.38506941e-02  9.25811818e-02
  1.00000000e+02  9.03988830e-02  8.92752041e-02  9.02496524e-02  8.98976049e-02  8.96906355e-02  8.92363785e-02  9.15011131e-02  9.01313545e-02
  1.20000000e+02  8.94638000e-02  8.71264582e-02  8.83269739e-02  8.84338930e-02  8.44646091e-02  8.44977550e-02  8.45265566e-02  8.39405845e-02
  1.40000000e+02  8.82746469e-02  8.62189378e-02  8.76216520e-02  8.75805998e-02  8.31800009e-02  8.30953033e-02  8.16510773e-02  8.13778456e-02
  1.60000000e+02  8.84697135e-02  8.63303103e-02  8.71309143e-02  8.81163055e-02  8.26895034e-02  8.32867996e-02  8.05442956e-02  8.00276515e-02
  1.80000000e+02  8.83081096e-02  8.55795024e-02  8.58491508e-02  8.71897176e-02  8.35022263e-02  8.32139724e-02  8.09237254e-02  7.90937914e-02
  2.00000000e+02  8.71157398e-02  8.43959500e-02  8.51953795e-02  8.60942294e-02  8.29582795e-02  8.22310736e-02  7.90306988e-02  7.73882694e-02
  2.20000000e+02  7.84370728e-02  7.72647807e-02  7.74433761e-02  7.75092934e-02  7.60990064e-02  7.45588506e-02  7.27615231e-02  7.02876640e-02
  2.40000000e+02  7.99464302e-02  7.73086279e-02  7.80592084e-02  7.81049034e-02  7.66003688e-02  7.49588643e-02  7.26782837e-02  6.94826865e-02
  2.60000000e+02  8.18694486e-02  7.81796344e-02  7.88249253e-02  7.95890509e-02  7.78627485e-02  7.63734958e-02  7.28327974e-02  6.96266842e-02
  2.80000000e+02  7.94783012e-02  7.63591325e-02  7.66260328e-02  7.76357891e-02  7.69010565e-02  7.50234541e-02  7.29460811e-02  6.88409924e-02
  3.00000000e+02  8.13874631e-02  7.71504596e-02  7.76498967e-02  7.89679643e-02  7.84905777e-02  7.66634097e-02  7.31917748e-02  7.00139826e-02


==> results/minvarportfolioresultsSP500longonlywithconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  8.22332051e-02  7.58489753e-02  7.64351244e-02  8.18908407e-02  8.17301683e-02  7.95331393e-02  7.78034011e-02  7.79468032e-02
  1.00000000e+02  8.14437614e-02  7.53736505e-02  7.56380178e-02  8.13158463e-02  8.06875517e-02  7.78496074e-02  7.77846233e-02  7.65882610e-02
  1.20000000e+02  7.98550012e-02  7.53844003e-02  7.56678611e-02  7.99724297e-02  7.68416051e-02  7.49179850e-02  7.63554497e-02  7.64854776e-02
  1.40000000e+02  7.82851467e-02  7.42656749e-02  7.52592746e-02  7.81838881e-02  7.51360163e-02  7.38276107e-02  7.53809383e-02  7.53491423e-02
  1.60000000e+02  7.82245333e-02  7.48614656e-02  7.50679615e-02  7.88122146e-02  7.53759356e-02  7.46466393e-02  7.56240617e-02  7.56092670e-02
  1.80000000e+02  7.39037979e-02  7.10142911e-02  7.25794031e-02  7.45309127e-02  7.14807116e-02  7.06121201e-02  7.17278779e-02  7.20225340e-02
  2.00000000e+02  7.17811622e-02  6.93261512e-02  7.10117321e-02  7.27899542e-02  7.00322417e-02  6.87916336e-02  7.06052335e-02  7.05350435e-02
  2.20000000e+02  7.23108868e-02  7.03431350e-02  7.13300321e-02  7.33024738e-02  7.02084314e-02  6.96024673e-02  7.01166373e-02  7.05276299e-02
  2.40000000e+02  7.17244274e-02  6.97119631e-02  7.11036432e-02  7.23530921e-02  6.90112236e-02  6.88233993e-02  6.90258384e-02  6.93733948e-02
  2.60000000e+02  7.37309390e-02  7.12828454e-02  7.27323110e-02  7.42547579e-02  7.08299076e-02  7.06064237e-02  7.05527142e-02  7.07849769e-02
  2.80000000e+02  7.54864767e-02  7.29911516e-02  7.41406338e-02  7.62415904e-02  7.24925457e-02  7.24751779e-02  7.19711046e-02  7.24401923e-02
  3.00000000e+02  7.67497502e-02  7.50923805e-02  7.55551508e-02  7.78630513e-02  7.43610353e-02  7.42905317e-02  7.28547558e-02  7.37120036e-02


==> results/minvarportfolioresultsSP500noconstraintsRISK.dat <==
               n         LW-well     LW-improved        LW-honey   LW-analytical           LOOCV           BARTZ         LINPOOL        LINPOOLC
  8.00000000e+01  8.42015250e-02  7.00594301e-02  7.14066573e-02  8.29470890e-02  8.37073069e-02  7.57275605e-02  7.88268655e-02  7.78500831e-02
  1.00000000e+02  8.34837498e-02  7.00801771e-02  7.10511939e-02  8.17357837e-02  8.30245396e-02  7.32458946e-02  7.74712053e-02  7.63961411e-02
  1.20000000e+02  8.22161660e-02  7.05583806e-02  7.21289252e-02  8.02990735e-02  7.86059144e-02  6.96696839e-02  7.57065787e-02  7.46428269e-02
  1.40000000e+02  8.12576503e-02  6.74898347e-02  7.02618161e-02  7.89157213e-02  7.48377978e-02  6.89002803e-02  7.43325838e-02  7.38189706e-02
  1.60000000e+02  8.20781636e-02  6.63633591e-02  6.93789767e-02  8.01979548e-02  7.37050132e-02  6.97819972e-02  7.40056525e-02  7.46506726e-02
  1.80000000e+02  7.95609031e-02  6.45339152e-02  6.87756245e-02  7.73387708e-02  7.16671072e-02  6.80565244e-02  7.17538658e-02  7.20648221e-02
  2.00000000e+02  8.10821552e-02  6.64552055e-02  7.18870159e-02  7.80721655e-02  7.28602744e-02  6.99155673e-02  7.24180609e-02  7.20870946e-02
  2.20000000e+02  7.81327799e-02  6.56152937e-02  6.99664667e-02  7.63023782e-02  6.90724523e-02  6.70621197e-02  6.93924000e-02  7.00035326e-02
  2.40000000e+02  7.81715379e-02  6.68146650e-02  7.06521056e-02  7.55805711e-02  6.91442949e-02  6.85407852e-02  6.83939922e-02  6.84781654e-02
  2.60000000e+02  8.03712564e-02  6.81138084e-02  7.20298472e-02  7.73806016e-02  7.14312243e-02  7.17878326e-02  6.79619812e-02  6.94940205e-02
  2.80000000e+02  8.26900275e-02  6.96936462e-02  7.37973544e-02  7.96688286e-02  7.33324985e-02  7.36018020e-02  7.11678008e-02  7.21873943e-02
  3.00000000e+02  8.41980428e-02  7.13572446e-02  7.48449330e-02  8.11977832e-02  7.44007746e-02  7.58933777e-02  7.29216543e-02  7.34092782e-02


==> results/totalNMSEcomplexAR1.dat <==
nvals total_SE_LINPOOL total_SE_LOOCV
10 1.44924512112905 2.33656166004347
12 1.39701865946781 1.86782719946017
14 1.35602193410451 1.62353108344847
16 1.31788074616344 1.48594079982448
18 1.29223697210124 1.40447399190019
20 1.27925215571632 1.36553514635149
22 1.25089504815237 1.31157909663358
24 1.22837798749022 1.27378435627892
26 1.21306878372407 1.2469861629176
28 1.18965361068236 1.21679733913779
30 1.17144232469793 1.19244608805594
32 1.15848457439937 1.1760415865352
34 1.14161577673296 1.15536663231421
36 1.12605504525182 1.13807400118354
38 1.11085741818048 1.12137755791785
40 1.1047391826649 1.11291505533658


==> results/totalNMSEcomplexclassesAR1.dat <==
nvals ave_SE_LINPOOL_1 ave_SE_LINPOOL_2 ave_SE_LINPOOL_3 ave_SE_LINPOOL_4 ave_SE_LOOCV_1 ave_SE_LOOCV_2 ave_SE_LOOCV_3 ave_SE_LOOCV_4
10 0.215353211985111 0.309154151201642 0.40555460432745 0.519183153614845 0.504076054133882 0.562896781507279 0.587945967721062 0.681642856681245
12 0.210767567096568 0.294467720243929 0.393260556029338 0.498522816097976 0.387862691042253 0.423985020334299 0.488769259503532 0.56721022858009
14 0.193860586086509 0.286922923105414 0.386770393079648 0.488468031832943 0.280571505128617 0.363684099251643 0.447605492707884 0.53166998636033
16 0.185844220703783 0.278797263762037 0.374674762500782 0.478564499196844 0.242163033652296 0.325439917557821 0.413338559502524 0.504999289111842
18 0.180546058111845 0.272204956096988 0.3687830386086 0.470702919283807 0.218100190234823 0.302510807139416 0.394678384368646 0.489184610157303
20 0.190426391976754 0.268358226671077 0.359386620575029 0.461080916493462 0.224065588525176 0.291322650179127 0.376653223573726 0.473493684073463
22 0.177897309737766 0.266763246974092 0.354132261519923 0.452102229920593 0.199304920815777 0.284767024801665 0.367461386603427 0.460045764412706
24 0.172901491210375 0.26103287893685 0.348893500573818 0.445550116769181 0.189188931493978 0.273379317219564 0.358831715374755 0.452384392190624
26 0.172723218472981 0.25834371405522 0.344706204131377 0.437295647064497 0.185045944068692 0.267949951750661 0.352064744686557 0.441925522411689
28 0.169305297295319 0.252671878401074 0.337559001067615 0.430117433918348 0.179531405360202 0.260379613220282 0.343159059247207 0.433727261310101
30 0.16536053059736 0.249395265010632 0.332107959123606 0.424578569966331 0.173004634951058 0.255871750857678 0.336902162687576 0.42666753955963
32 0.165204086529587 0.246609178434963 0.328910371197026 0.417760938237793 0.171016657005303 0.251997954468592 0.333063494618244 0.419963480443061
34 0.1631444352611 0.243939274513863 0.322414001413204 0.412118065544795 0.168274778067626 0.248203508832438 0.325439423972038 0.413448921442112
36 0.161700550742041 0.2413965488457 0.317435690050076 0.405522255614003 0.165803704184877 0.2449939706958 0.320363486080838 0.406912840222025
38 0.159782434469781 0.238947687895017 0.313253981595465 0.398873314220218 0.163827980232704 0.242139241972545 0.315495497944707 0.399914837767894
40 0.16022931937837 0.237261898010379 0.310703572659064 0.396544392617083 0.163536018540466 0.239684365691184 0.312544721304937 0.397149949799992

